Effect of deep gain layer and Carbon infusion on LGAD radiation hardness

The properties of 50 um thick Low Gain Avalanche Diode (LGAD) detectors manufactured by Hamamatsu photonics (HPK) and Fondazione Bruno Kessler (FBK) were tested before and after irradiation with 1 MeV neutrons. Their performance were measured in charge collection studies using b-particles from a 90Sr source and in capacitance-voltage scans (C-V) to determine the bias to deplete the gain layer. Carbon infusion to the gain layer of the sensors was tested by FBK in the UFSD3 production. HPK instead produced LGADs with a very thin, highly doped and deep multiplication layer. The sensors were exposed to a neutron fluence from 4e14 neq/cm2 to 4e15 neq/cm2. The collected charge and the timing resolution were measured as a function of bias voltage at -30C, furthermore the profile of the capacitance over voltage of the sensors was measured.

==> Comments/Nicolo.txt <==
Dear Simone, all

Thank for the nice draft. I will send my comments in a bit. 
What is the target paper? 

- Authorship: since it is a combined FBK-HPK paper we should not have the FBK group. 

- Effect of shallow and deep gain layer:  there is a "mathematical" explanation of the differences between FBK and HPK (higher field, smaller derivative, smaller recovery capability with Bias etc).  Do you want me to write a section with the model? 

- Deep and shallow gain layers also have a somewhat different response to temperature changes. Shall we include also this info? 

Thanks again for the work 

N


==> Comments/hartmut.txt <==
Dear Simone

a few comments on the figures:
Fig 1: The data we present are from many different geometries.
So I recommend NOT to show the layout, just describe the important
differences.

Fig. 2: We are using the 1/C^2 data to determine the foot.
So we should use a plot of 1/C^2 instead of C-V (but see my comment for
Fig. 6)
We should see if adding the doping concentration at 2.5E15 looks ok.

Fig. 3 and 4: Making the symbols larger and the connecting lines thinner
would make this look much better.
Recheck the curves with excessive "wiggles'.

Fig 5 This is not an HGTD paper, so the collected charge is not the most
important parameter. We should look at gain or S/N and see if it makes
sense.
Also remember that the HPK and FBK have different thicknesses.
Also: when people apply these to different thickness, using the gain
will scale better than the collected charge.
Same comment about the format for 3 and 4 applies.
Fig 6: Use 1/C^2 here and then leave the C-V as Fig.2.
Fig 7: I think that the use of the foot (instead of fraction) in this
plot is more telling. Again use gain = 8 instead of collected charge
Fig. 7 and 8: add proton data.
Fig. 9: Change to gain, make x-axis from 300 to 800
I like using the run numbers, but need explanation that these are
neutrons and the target fluence was 1.5E15.

I think it makes sense to add pre-rad 3.2 data at room temp, where we
can talk about drift velocity and saturated e-Field..
In the conclusions we need to quantify "reasonable", give numbers for
different ranges of fluence. Here the time resolution is important.

What else: some comments about operating the sensors at high fluences,
showing the safe = operating bias as a vertical line in Fig.3?

Next will be my comments incorporating Abe's edits.

Hartmut

